Dynamical Optimal Transport on Discrete Surfaces

We propose a technique for interpolating between probability distributions on discrete surfaces, based on the theory of optimal transport. Unlike previous attempts that use linear programming, our method is based on a dynamical formulation of quadratic optimal transport proposed for flat domains by Benamou and Brenier [2000], adapted to discrete surfaces. Our structure-preserving construction yields a Riemannian metric on the (finite-dimensional) space of probability distributions on a discrete surface, which translates the so-called Otto calculus to discrete language. From a practical perspective, our technique provides a smooth interpolation between distributions on discrete surfaces with less diffusion than state-of-the-art algorithms involving entropic regularization. Beyond interpolation, we show how our discrete notion of optimal transport extends to other tasks, such as distribution-valued Dirichlet problems and time integration of gradient flows.

==> data_convergence_ADMM.txt <==
iteration primal dual iterationMark primalMark dualMark
1 2.77433922605 0.0233666713798 10 0.0617236997323 0.021831854306
2 0.493633722836 0.015995671894 50 0.0346653684897 0.0154208846553
3 0.263136312183 0.0632709234783 5000 2.07519269576e-06 1.06105110193e-05
4 0.145696362439 0.0491669866293
5 0.111664392937 0.0367597294933
6 0.105510440552 0.0287506934059
7 0.0917761316998 0.0239945235562
8 0.0736943348146 0.0221194150853
9 0.0623089067424 0.0217851151753
10 0.0617236997323 0.021831854306
20 0.0407682111742 0.0209635921834
30 0.0378115042548 0.0232085712641
40 0.0396260295047 0.0203506072301
50 0.0346653684897 0.0154208846553
60 0.0260202488955 0.0125781342658
70 0.018733636464 0.0116554303356
80 0.0144878939829 0.00874302382901
90 0.0121821283753 0.00578894880461
100 0.0104753810725 0.00470818366563
110 0.00921830405347 0.00398863652774
120 0.00821337806961 0.00333052486171
130 0.00743016169922 0.00279910776683
140 0.00683479149546 0.00240346765576
150 0.00632874347893 0.00209398152583
160 0.0059027863338 0.00186969769722
170 0.00553381607338 0.00170860222613
180 0.00521102649148 0.00157271286306
190 0.00492707550277 0.00144907929138
200 0.00466878208204 0.0013488538066
210 0.0044198547416 0.00127294564661
220 0.0041711868899 0.00122620163278
230 0.00394787595151 0.00116330063252
240 0.0037531170522 0.00109924324551
250 0.00357500003546 0.00105207274888
260 0.00340786019391 0.00100573712626
270 0.00324878807088 0.000965999777193
280 0.00310298744512 0.000910066057214
290 0.00297470506283 0.000859595746921
300 0.0028497032032 0.00081859947964
310 0.00273370905635 0.000772346142782
320 0.0026259711389 0.000742241575436
330 0.0025237592808 0.000722664918551
340 0.00242624568185 0.000695089876958
350 0.00233728472676 0.000667711756858
360 0.00225357644402 0.000642394889411
370 0.00217430932717 0.000611863436573
380 0.00209884416295 0.000576397348545
390 0.002027055692 0.000556223069243
400 0.00195919950506 0.000533793404326
410 0.00189092680575 0.000514945590022
420 0.00182802109181 0.000491782635211
430 0.00176888741479 0.000475967654381
440 0.00171201596591 0.000453985225232
450 0.00165767430981 0.000435292470675
460 0.00160683096083 0.000416189480961
470 0.00155757877204 0.00039895348039
480 0.00151100760145 0.000379942826558
490 0.0014664695363 0.000361426160919
500 0.00142406992393 0.000344338506733
510 0.0013834822219 0.000330470863295
520 0.00134462074721 0.000318364510764
530 0.00130743916965 0.000305871087173
540 0.00127176217725 0.000294781086741
550 0.00123751255644 0.000285993375793
560 0.00120459699195 0.000277311234602
570 0.00117292261752 0.00026934033301
580 0.00114244415247 0.000262146254932
590 0.00111275579255 0.000255277655123
600 0.00108380299455 0.000248027529916
610 0.00105607545985 0.000241025546959
620 0.00102942905543 0.000233798747051
630 0.00100353863456 0.000227027226832
640 0.00097819376947 0.000221695910792
650 0.00095399353357 0.000215739373067
660 0.000930635023716 0.000211075807419
670 0.000908118032764 0.000206535823146
680 0.000886337178328 0.000202792264
690 0.000865261660372 0.000197779306019
700 0.000844516558131 0.000193942406086
710 0.000824591367231 0.000189471497375
720 0.000805337753673 0.000186573465602
730 0.000786678008637 0.000184190303199
740 0.000768563176398 0.000181284476279
750 0.000750948184302 0.000178272801711
760 0.000733867125381 0.000175543248749
770 0.000717321772713 0.000172711486796
780 0.000701260594651 0.000170016004999
790 0.000684854658592 0.000167589022232
800 0.000669609646296 0.000165004205746
810 0.000654661072067 0.000162701621441
820 0.000640236135765 0.000159484170675
830 0.000626230946923 0.000157061946
840 0.000612295434865 0.000154927575981
850 0.000598904576677 0.000152803654589
860 0.000585939387504 0.000151185867132
870 0.000573338957834 0.000148880486461
880 0.000561110893853 0.000146416083676
890 0.000549193510837 0.000144501627215
900 0.000537603766452 0.000142375031724
910 0.000526348775974 0.000140182365391
920 0.00051538107006 0.00013852323452
930 0.000504710194954 0.000136022397099
940 0.000494293388871 0.000134297816525
950 0.000484146191578 0.000132565152316
960 0.000474003450588 0.000131232012032
970 0.000464220224022 0.000129091244287
980 0.000454705066549 0.000127520964879
990 0.000445445525193 0.000126264238096
1000 0.000436431179357 0.000124805373525
1010 0.000427661561906 0.000123094626776
1020 0.000419133144065 0.000121178269015
1030 0.000410747675773 0.000119863877343
1040 0.000402574731661 0.000118400285069
1050 0.000394618415784 0.000117085828487
1060 0.000386846901374 0.000115645223342
1070 0.000379276572285 0.000114022904558
1080 0.000371895288954 0.000112633013363
1090 0.00036468604089 0.000111336529305
1100 0.000357642587964 0.000109933284195
1110 0.000350775539715 0.00010852385467
1120 0.000344067669562 0.000107328740205
1130 0.000337518477095 0.00010634250896
1140 0.000331159579707 0.000104904831616
1150 0.000324888365247 0.000103895545077
1160 0.000318770539816 0.000102747820085
1170 0.000312793610088 0.000101841198448
1180 0.000306977184545 0.000100931989048
1190 0.000301258656558 9.99548578804e-05
1200 0.000295686865453 9.85912838148e-05
1210 0.000290215012882 9.78370948148e-05
1220 0.000284879675053 9.66534434284e-05
1230 0.000279665523566 9.56203668459e-05
1240 0.000274567526729 9.48390614732e-05
1250 0.000269569975585 9.41105155716e-05
1260 0.000264678268284 9.29632729898e-05
1270 0.000259901829996 9.20612014295e-05
1280 0.000255234030806 9.12175367058e-05
1290 0.000250658783184 9.02888905947e-05
1300 0.000246215294275 8.92742272042e-05
1310 0.000241820830559 8.89021970391e-05
1320 0.000237533216742 8.7949200977e-05
1330 0.000233342906923 8.69933663193e-05
1340 0.000229251698834 8.61734421837e-05
1350 0.000225216860403 8.55447923391e-05
1360 0.0002212849975 8.46570403853e-05
1370 0.000217427096565 8.39617532181e-05
1380 0.000213652803012 8.32140197871e-05
1390 0.000209958633356 8.26080317972e-05
1400 0.000206288517581 8.20716195699e-05
1410 0.00020271692445 8.13437214534e-05
1420 0.00019922461154 8.06707834067e-05
1430 0.000195805927547 8.00960552771e-05
1440 0.000192460733236 7.96411213489e-05
1450 0.000189107501358 7.88443223875e-05
1460 0.000185895282255 7.78968529596e-05
1470 0.000182723123261 7.74707470399e-05
1480 0.000179630799295 7.684678109e-05
1490 0.000176629889568 7.62759311248e-05
1500 0.000173652605165 7.60672757868e-05
1510 0.000170717873719 7.540577656e-05
1520 0.000167903859908 7.39134804352e-05
1530 0.000165060952325 7.40943401059e-05
1540 0.000162288000654 7.30653582639e-05
1550 0.000159579870935 7.22510584871e-05
1560 0.000156923913192 7.19005964579e-05
1570 0.000154328313016 7.12534575236e-05
1580 0.000151828142398 7.06382226235e-05
1590 0.000149330217074 7.0325885674e-05
1600 0.000146873364349 6.97626109765e-05
1610 0.000144467594604 6.93084757153e-05
1620 0.000142111247122 6.89127949328e-05
1630 0.000139826332964 6.82912642843e-05
1640 0.000137567306384 6.8061374263e-05
1650 0.000135348963399 6.74638430877e-05
1660 0.000133168370972 6.68639738995e-05
1670 0.000131024211819 6.65240306277e-05
1680 0.000128929596038 6.60559586081e-05
1690 0.000126867490321 6.56746514041e-05
1700 0.000124875597829 6.52216065992e-05
1710 0.000122904540634 6.49675510894e-05
1720 0.000120962714932 6.44995961184e-05
1730 0.000119058450632 6.41458294376e-05
1740 0.000117174982093 6.37888507013e-05
1750 0.000115324217177 6.34222236444e-05
1760 0.000113516614025 6.30910877978e-05
1770 0.000111738183429 6.2647528858e-05
1780 0.000109991941196 6.22538982761e-05
1790 0.000108280722839 6.19439280114e-05
1800 0.000106600040042 6.16532834389e-05
1810 0.00010496264661 6.12953292353e-05
1820 0.00010337696741 6.0979935797e-05
1830 0.00010177120777 6.09048513315e-05
1840 0.000100202621476 6.04412154819e-05
1850 9.86526935252e-05 6.02656649105e-05
1860 9.71378555016e-05 5.99634610269e-05
1870 9.56531722833e-05 5.9655345211e-05
1880 9.41965693113e-05 5.93801747476e-05
1890 9.27713558061e-05 5.90875141664e-05
1900 9.13846499819e-05 5.84728421857e-05
1910 8.99984420644e-05 5.83352780914e-05
1920 8.86353388919e-05 5.79318855796e-05
1930 8.72958909692e-05 5.76484351198e-05
1940 8.59801880167e-05 5.74070259807e-05
1950 8.46880447388e-05 5.71437741178e-05
1960 8.34208671401e-05 5.68717657712e-05
1970 8.21797151866e-05 5.66049034758e-05
1980 8.09533163807e-05 5.64260903685e-05
1990 7.97495835873e-05 5.6205986224e-05
2000 7.85704105085e-05 5.59439981253e-05
2010 7.74006574976e-05 5.56811744969e-05
2020 7.62530480476e-05 5.54423026287e-05
2030 7.51235996256e-05 5.5225023852e-05
2040 7.40169195576e-05 5.49956829441e-05
2050 7.29290861794e-05 5.4743314121e-05
2060 7.18728417318e-05 5.44363325938e-05
2070 7.08069839046e-05 5.42573656714e-05
2080 6.97844692143e-05 5.396972563e-05
2090 6.87539171495e-05 5.37149048679e-05
2100 6.77411362782e-05 5.34376821613e-05
2110 6.67468055238e-05 5.32895303842e-05
2120 6.5774518171e-05 5.30308861835e-05
2130 6.4837656969e-05 5.27754784628e-05
2140 6.38887331288e-05 5.25751301661e-05
2150 6.29783146809e-05 5.22774566652e-05
2160 6.20508607011e-05 5.20902122247e-05
2170 6.11787703011e-05 5.17780120569e-05
2180 6.02794717517e-05 5.16016815775e-05
2190 5.94209944246e-05 5.12777660889e-05
2200 5.86274906848e-05 5.09895690593e-05
2210 5.77773918434e-05 5.08956949724e-05
2220 5.69283461194e-05 5.04710981998e-05
2230 5.60857041107e-05 5.0293566714e-05
2240 5.53106632165e-05 5.00018918569e-05
2250 5.4507157913e-05 4.98275890936e-05
2260 5.3753079013e-05 4.95184509973e-05
2270 5.29678439446e-05 4.95051201254e-05
2280 5.22053889127e-05 4.92259793836e-05
2290 5.14557162558e-05 4.90082116464e-05
2300 5.07198850062e-05 4.88598747261e-05
2310 4.99988543124e-05 4.87092587687e-05
2320 4.9295830199e-05 4.84650136316e-05
2330 4.86814007659e-05 4.83153376965e-05
2340 4.79684783149e-05 4.81252320107e-05
2350 4.72749037511e-05 4.77372813509e-05
2360 4.65931321507e-05 4.76280996996e-05
2370 4.59283824742e-05 4.75135466788e-05
2380 4.52859656535e-05 4.72945645188e-05
2390 4.46628089292e-05 4.71830494351e-05
2400 4.40301320057e-05 4.7035288157e-05
2410 4.34398552326e-05 4.68064134206e-05
2420 4.28688176628e-05 4.6677112371e-05
2430 4.22576366566e-05 4.64958439821e-05
2440 4.16485527318e-05 4.61722949959e-05
2450 4.10591719205e-05 4.59943342386e-05
2460 4.04755082798e-05 4.59331916404e-05
2470 3.99443638567e-05 4.57481684366e-05
2480 3.93733106246e-05 4.56737148065e-05
2490 3.88179875644e-05 4.54713261701e-05
2500 3.83009960536e-05 4.52746658276e-05
2510 3.78009323258e-05 4.513587257e-05
2520 3.72561096073e-05 4.50389662164e-05
2530 3.67275636102e-05 4.49027392476e-05
2540 3.62185655557e-05 4.47403783286e-05
2550 3.57580921786e-05 4.45461930116e-05
2560 3.52516164668e-05 4.45292848261e-05
2570 3.4757268794e-05 4.4353501556e-05
2580 3.42731119151e-05 4.41251365151e-05
2590 3.37946120689e-05 4.39601520598e-05
2600 3.34363593809e-05 4.36685591098e-05
2610 3.29437262643e-05 4.37420227561e-05
2620 3.24736177972e-05 4.34090278821e-05
2630 3.20532173059e-05 4.31213832085e-05
2640 3.1636134874e-05 4.31246066908e-05
2650 3.11863086232e-05 4.31271215168e-05
2660 3.0776568095e-05 4.27875734966e-05
2670 3.03791077361e-05 4.26865615659e-05
2680 2.99389669465e-05 4.24914445056e-05
2690 2.94976735311e-05 4.23658809229e-05
2700 2.9077960009e-05 4.21689287129e-05
2710 2.86762384996e-05 4.20296625785e-05
2720 2.82823530346e-05 4.19004132618e-05
2730 2.78975478585e-05 4.17664197569e-05
2740 2.75189643767e-05 4.1661165034e-05
2750 2.71477631671e-05 4.15620236554e-05
2760 2.67844964877e-05 4.14527078058e-05
2770 2.64233024696e-05 4.13423797178e-05
2780 2.60672086505e-05 4.12257470675e-05
2790 2.57264260832e-05 4.11145577216e-05
2800 2.53824279643e-05 4.10306869738e-05
2810 2.5052788526e-05 4.08801821939e-05
2820 2.47278256087e-05 4.07220906435e-05
2830 2.43882825841e-05 4.06260722649e-05
2840 2.41088673906e-05 4.04595340334e-05
2850 2.37670546544e-05 4.05302377063e-05
2860 2.34363963779e-05 4.02673236891e-05
2870 2.31113909438e-05 4.01213012921e-05
2880 2.27946810828e-05 4.00347666491e-05
2890 2.24863452787e-05 3.99112202683e-05
2900 2.21905236581e-05 3.9800968342e-05
2910 2.18958793652e-05 3.96845696072e-05
2920 2.16013137509e-05 3.9593282593e-05
2930 2.13169014104e-05 3.95086394844e-05
2940 2.10363542616e-05 3.94201251025e-05
2950 2.07538094707e-05 3.93724836691e-05
2960 2.05113398062e-05 3.92098075019e-05
2970 2.02274397525e-05 3.9151441131e-05
2980 1.99943385856e-05 3.89660606556e-05
2990 1.97024114164e-05 3.90134887093e-05
3000 1.94289416104e-05 3.88780964236e-05
3010 1.92050189647e-05 3.86713325353e-05
3020 1.89428369962e-05 3.85988833617e-05
3030 1.86908905096e-05 3.84457794413e-05
3040 1.84342305169e-05 3.83307712303e-05
3050 1.81948484345e-05 3.8212977173e-05
3060 1.79616160213e-05 3.8097308219e-05
3070 1.77824918812e-05 3.79458781245e-05
3080 1.75395666849e-05 3.79058423424e-05
3090 1.7285063203e-05 3.7816103874e-05
3100 1.70447855085e-05 3.76216490936e-05
3110 1.68154291365e-05 3.75313654217e-05
3120 1.66920626006e-05 3.76427078052e-05
3130 1.64363786304e-05 3.75373592111e-05
3140 1.61925293829e-05 3.72463696934e-05
3150 1.59584866357e-05 3.71507325809e-05
3160 1.57421751749e-05 3.71032106645e-05
3170 1.55530139399e-05 3.70128587103e-05
3180 1.5336640682e-05 3.69732804657e-05
3190 1.51311850238e-05 3.68732008944e-05
3200 1.49319515755e-05 3.67777088789e-05
3210 1.4734842218e-05 3.6681832303e-05
3220 1.45420299395e-05 3.65895808621e-05
3230 1.43514517418e-05 3.65017958503e-05
3240 1.41779985953e-05 3.63663266279e-05
3250 1.39917147303e-05 3.63079761484e-05
3260 1.38103266418e-05 3.62170725149e-05
3270 1.36264114688e-05 3.61301485069e-05
3280 1.35037475818e-05 3.6117479556e-05
3290 1.32922307636e-05 3.62076336915e-05
3300 1.31092799643e-05 3.59934411906e-05
3310 1.29397650245e-05 3.59251957358e-05
3320 1.2793251014e-05 3.58651215379e-05
3330 1.26185855009e-05 3.57683645592e-05
3340 1.24536540914e-05 3.56742660908e-05
3350 1.23600372721e-05 3.55717157211e-05
3360 1.21884103436e-05 3.55019349293e-05
3370 1.20050966937e-05 3.53678871309e-05
3380 1.18388105126e-05 3.52888362261e-05
3390 1.1752852848e-05 3.50526180731e-05
3400 1.15600815561e-05 3.49139331455e-05
3410 1.1388750654e-05 3.47981781204e-05
3420 1.12927344408e-05 3.46894563632e-05
3430 1.11106156226e-05 3.45920905189e-05
3440 1.11555416151e-05 3.35355240286e-05
3450 1.0932816981e-05 3.36285826052e-05
3460 1.07781114272e-05 3.35411623436e-05
3470 1.06137337664e-05 3.33151012275e-05
3480 1.04385289041e-05 3.31798400025e-05
3490 1.02828245072e-05 3.31719005535e-05
3500 1.01425266546e-05 3.31056913972e-05
3510 1.00963900123e-05 3.28774696138e-05
3520 9.93421438011e-06 3.2887686259e-05
3530 9.82265922521e-06 3.26961191456e-05
3540 9.66920901924e-06 3.25892820064e-05
3550 9.5370303933e-06 3.25150685969e-05
3560 9.41087326429e-06 3.24354580132e-05
3570 9.29930285589e-06 3.24478874764e-05
3580 9.16291513038e-06 3.23066062971e-05
3590 9.06432659199e-06 3.22108875492e-05
3600 8.92641735093e-06 3.2186016144e-05
3610 8.82093856277e-06 3.2091363408e-05
3620 8.79050464625e-06 3.19627191319e-05
3630 8.65309295529e-06 3.18681931008e-05
3640 8.51242391939e-06 3.17494956671e-05
3650 8.397826807e-06 3.17160887425e-05
3660 8.32908685936e-06 3.16711613621e-05
3670 8.2012817982e-06 3.16134355996e-05
3680 8.07644724437e-06 3.15047859995e-05
3690 7.9896971272e-06 3.13867140805e-05
3700 7.92493945834e-06 3.12931052826e-05
3710 7.82926099724e-06 3.12730362832e-05
3720 7.70879605164e-06 3.11709140897e-05
3730 7.58949287241e-06 3.11064894039e-05
3740 7.48133055393e-06 3.10439577384e-05
3750 7.37746222639e-06 3.09579512753e-05
3760 7.27605142796e-06 3.08816215403e-05
3770 7.18994695807e-06 3.08038949617e-05
3780 7.0995265437e-06 3.07446846868e-05
3790 7.01450937505e-06 3.06820846975e-05
3800 7.06644620703e-06 3.05328606726e-05
3810 6.97760804294e-06 3.06088689416e-05
3820 6.86440188055e-06 3.04437743845e-05
3830 6.83590956289e-06 3.0322615118e-05
3840 6.66839830668e-06 3.03247745888e-05
3850 6.55199234735e-06 3.02342571733e-05
3860 6.46827611599e-06 3.00945029006e-05
3870 6.36515408677e-06 3.00272775251e-05
3880 6.26780900536e-06 2.9975664014e-05
3890 6.17733201054e-06 2.99226742519e-05
3900 6.13832334081e-06 2.97941599419e-05
3910 6.03803297062e-06 2.9724489452e-05
3920 6.00186570168e-06 2.95984861473e-05
3930 5.89396772275e-06 2.95343099868e-05
3940 5.80671152597e-06 2.94582875851e-05
3950 5.723726676e-06 2.94029904014e-05
3960 5.65850908875e-06 2.93544463505e-05
3970 5.57749513641e-06 2.93089659242e-05
3980 5.50619162537e-06 2.92329801605e-05
3990 5.43327745214e-06 2.9180904388e-05
4000 5.36718621864e-06 2.9140780951e-05
4010 5.32384343665e-06 2.90792931344e-05
4020 5.24527538449e-06 2.90575047158e-05
4030 5.17619096591e-06 2.89820946526e-05
4040 5.26031010757e-06 2.88149928336e-05
4050 5.3892462358e-06 2.88206448643e-05
4060 5.21377993549e-06 2.87173284122e-05
4070 5.05027554755e-06 2.85535991585e-05
4080 4.96930874899e-06 2.85224603485e-05
4090 4.91113605326e-06 2.84209527893e-05
4100 4.86785895686e-06 2.83255898431e-05
4110 4.77256199091e-06 2.82332428101e-05
4120 4.67449619691e-06 2.81494374999e-05
4130 4.63312669714e-06 2.80975897023e-05
4140 4.55002589782e-06 2.80513105022e-05
4150 4.47589702145e-06 2.79788120283e-05
4160 4.4149163779e-06 2.79386937283e-05
4170 4.34592857112e-06 2.79016157861e-05
4180 4.29747944397e-06 2.78679823482e-05
4190 4.23484761388e-06 2.78059955697e-05
4200 4.17903476309e-06 2.77502775511e-05
4210 4.12462161155e-06 2.77052145899e-05
4220 4.07296722128e-06 2.7651070718e-05
4230 4.02514629876e-06 2.76089019554e-05
4240 3.97288730968e-06 2.75635831544e-05
4250 3.92504914167e-06 2.75188438703e-05
4260 3.87311214079e-06 2.74704877085e-05
4270 3.87241025713e-06 2.73385995239e-05
4280 3.80773242937e-06 2.71925710246e-05
4290 3.74875285844e-06 2.71424315176e-05
4300 3.69140851823e-06 2.71371936928e-05
4310 3.64027578836e-06 2.7075517854e-05
4320 3.59194375641e-06 2.70133187136e-05
4330 3.61142956542e-06 2.69940642795e-05
4340 3.55677220562e-06 2.7030037781e-05
4350 3.50337948593e-06 2.69432989424e-05
4360 3.44235350009e-06 2.68885096628e-05
4370 3.43825839218e-06 2.68482986491e-05
4380 3.37060738026e-06 2.67926737501e-05
4390 3.32049693362e-06 2.67405065886e-05
4400 3.28040853064e-06 2.66938180895e-05
4410 3.22971804273e-06 2.66349077464e-05
4420 3.20685856433e-06 2.65777084406e-05
4430 3.15334271589e-06 2.65369103939e-05
4440 3.11329144946e-06 2.64821347503e-05
4450 3.06807399855e-06 2.64381871801e-05
4460 3.02602071839e-06 2.64024360371e-05
4470 2.98411037871e-06 2.63620731277e-05
4480 2.94518413924e-06 2.63175928221e-05
4490 2.92483189856e-06 2.62312063831e-05
4500 2.87491861685e-06 2.61754135416e-05
4510 2.83935289209e-06 2.61405951759e-05
4520 3.07992675355e-06 2.61008152244e-05
4530 2.93620149278e-06 2.61344210651e-05
4540 2.85918242947e-06 2.60201764013e-05
4550 2.78565369587e-06 2.59851058993e-05
4560 2.75184275499e-06 2.5935072417e-05
4570 2.86149050562e-06 2.58214315979e-05
4580 2.8113707409e-06 2.58239164071e-05
4590 2.69933277287e-06 2.57458827972e-05
4600 2.62960824627e-06 2.56606642692e-05
4610 2.56223933278e-06 1.28070643545e-05
4620 2.59245584364e-06 1.27514543959e-05
4630 2.66399707448e-06 1.26986727105e-05
4640 2.59630211396e-06 1.26405846024e-05
4650 2.55918100956e-06 1.25860206817e-05
4660 2.85613802517e-06 1.25287161329e-05
4670 2.93012647591e-06 1.24880029088e-05
4680 2.72442741609e-06 1.24473723487e-05
4690 2.90599514829e-06 1.23740266353e-05
4700 2.86575772043e-06 1.23117168968e-05
4710 2.94594228266e-06 1.22610001795e-05
4720 2.85916945414e-06 1.22265336855e-05
4730 3.08124840891e-06 1.21464146468e-05
4740 2.67565699863e-06 1.20990795737e-05
4750 2.71320379366e-06 1.2055341331e-05
4760 2.70835179631e-06 1.20102759026e-05
4770 2.58580354764e-06 1.19605432054e-05
4780 2.52670904339e-06 1.19194464107e-05
4790 2.44237640663e-06 1.18765116364e-05
4800 2.34850603801e-06 1.18376623777e-05
4810 2.30661047969e-06 1.18016628197e-05
4820 2.60938680014e-06 1.17550024768e-05
4830 3.89591671805e-06 1.16753904261e-05
4840 3.46486204678e-06 1.16534844648e-05
4850 3.15050153528e-06 1.15675001931e-05
4860 2.91721744742e-06 1.15451621249e-05
4870 4.19800906659e-06 1.12127798887e-05
4880 3.71373030731e-06 1.11465434764e-05
4890 3.1504239884e-06 1.10780198307e-05
4900 2.74960100788e-06 1.1028117484e-05
4910 2.76926416294e-06 1.09617246701e-05
4920 2.60997013324e-06 1.09138388735e-05
4930 2.668097956e-06 1.08541473428e-05
4940 2.46265503313e-06 1.08234202121e-05
4950 2.39333542805e-06 1.07839703911e-05
4960 2.30371449908e-06 1.07503101174e-05
4970 2.27565487076e-06 1.07151501288e-05
4980 2.17221796273e-06 1.06768225904e-05
4990 2.1538570434e-06 1.06451324767e-05
5000 2.07519269576e-06 1.06105110193e-05


==> data_convergence_geodesic.txt <==
L1norm N 2ndOrderx 2ndOrdery 
0.06456687 7 20 0.03  
0.01839421 15 80 0.001875   
0.00459444 31 
0.00108245 63 
0.00021447 127

==> data_convergence_plane.txt <==
TimeNumber TimeError SpaceNumber SpaceError  
7 0.0905885597914 15 0.187571423355
15 0.0301079338292 30 0.0626366345345
31 0.0154514126358 70 0.0178327044679
63 0.01101238982 100 0.00983344481721
127 0.00983344481721
